Towards Better Accuracy-efficiency Trade-offs: Divide and Co-training

The width of a neural network matters since increasing the width will necessarily increase the model capacity. However, the performance of a network does not improve linearly with the width and soon gets saturated. In this case, we argue that increasing the number of networks (ensemble) can achieve better accuracy-efficiency trade-offs than purely increasing the width. To prove it, one large network is divided into several small ones regarding its parameters and regularization components. Each of these small networks has a fraction of the original one's parameters. We then train these small networks together and make them see various views of the same data to increase their diversity. During this co-training process, networks can also learn from each other. As a result, small networks can achieve better ensemble performance than the large one with few or no extra parameters or FLOPs, \ie, achieving better accuracy-efficiency trade-offs. Small networks can also achieve faster inference speed than the large one by concurrent running. All of the above shows that the number of networks is a new dimension of model scaling. We validate our argument with 8 different neural architectures on common benchmarks through extensive experiments. The code is available at \url{https://github.com/FreeformRobotics/Divide-and-Co-training}.

==> bio/bio.txt <==
Wenxiao Wang is a Ph.D. student in the State Key Lab of CAD&CG, College of Computer Science at Zhejiang University, China.
He received the bachelor degree in computer science and technology from Zhejiang University in 2017.
His research interests include deep learning and computer vision.

received the B.S.E. and M.S.E. degrees
from Zhejiang University, Hangzhou, China, in
1982 and 1984, respectively, and the Ph.D. degree in
1989 from University of Pennsylvania, Philadelphia,
PA, USA, all in robotics.
He has been a Professor with the Department
of Automation and Computer-Aided Engineering,
The Chinese University of Hong Kong, Hong Kong,
since 1997. He is the President of The Chinese
University of Hong Kong, Shenzhen. His research
interests include robotics, intelligent systems, and
electric vehicles.

received the B.Eng. and Ph.D. degrees
in automation and computer-aided engineering
from Chinese University of Hong Kong, Hong Kong,
in 2006 and 2010, respectively.
He is an Assistant Professor with the School
of Science Engineering, The Chinese University of
Hong Kong. His research interests include multirobot
systems, field robotics and human-robot interaction.



received the B.Eng. degree in Electrical
Engineering from China Jiliang University,
Hangzhou, China, in 2016, and he is pursing the
Ph.D. degree in Computer Information Engineering
at The Chinese of Hong Kong, Shenzhen, China.
His research interests include robotic vision, scene
understanding, and human-robot interaction.


